The unusual emission line spectrum of IZw1

Most Seyfert 1s show strong Fe II lines in their spectrum having the velocity and width of the broad emission lines. To remove the Fe II contribution in these objects, an accurate template is necessary. We used very high signal-to-noise, medium resolution archive optical spectra of I Zw 1 to build such a template. I Zw 1 is a bright narrow-line Seyfert 1 galaxy. As such it is well suited for a detailed analysis of its emission line spectrum. Furthermore it is known to have a very peculiar spectrum with, in addition to the usual broad and narrow line regions, two emission regions emitting broad and blue shifted [O III] lines making it a peculiarly interesting object. While analysing the spectra, we found that the narrow-line region is, unlike the NLR of most Seyfert 1 galaxies, a very low excitation region dominated by both permitted and forbidden Fe II lines. It is very similar to the emission spectrum of a blob in $\eta$ Carinae which is a low temperature (T$_{\rm e}\sim$6 500 K), relatively high density (N$_{\it e}$=10$^{6}$ cm$^{-3}$) cloud. The Fe II lines in this cloud are mainly due to pumping via the stellar continuum radiation field (Verner et al. \cite{verner02}). We did not succeed in modelling the spectrum of the broad-line region, and we suggest that a non radiative heating mechanism increases the temperature in the excited H I region, thus providing the necessary additional excitation of the Fe II lines. For the low-excitation narrow-line region, we are able to settle boundaries to the physical conditions accounting for the forbidden and permitted Fe II lines (10$^{6}$$<$N$_{\rm e}$$<10^{7}$ cm$^{-3}$; 10$^{-6}$$<$U$<10^{-5}$).

==> feii-template.dat <==
  Fe II template in the wavelength range 3535-7534 A (step 1 A),
   corrected for internal extinction with E(B-V)=0.2
   M.P. Veron-Cetty, M. Joly, P. Veron  (16.12.03)
 3535.00     1.62
 3536.00     1.70
 3537.00     1.79
 3538.00     1.89
 3539.00     2.00
 3540.00     2.11
 3541.00     2.24
 3542.00     2.39
 3543.00     2.55
 3544.00     2.73
 3545.00     2.93
 3546.00     3.16
 3547.00     3.42
 3548.00     3.72
 3549.00     4.06
 3550.00     4.46
 3551.00     4.92
 3552.00     5.46
 3553.00     6.09
 3554.00     6.84
 3555.00     7.73
 3556.00     8.79
 3557.00    10.05
 3558.00    11.53
 3559.00    13.25
 3560.00    15.17
 3561.00    17.23
 3562.00    19.22
 3563.00    20.88
 3564.00    21.89
 3565.00    22.04
 3566.00    21.32
 3567.00    19.94
 3568.00    18.21
 3569.00    16.43
 3570.00    14.77
 3571.00    13.35
 3572.00    12.18
 3573.00    11.28
 3574.00    10.61
 3575.00    10.17
 3576.00     9.92
 3577.00     9.88
 3578.00    10.02
 3579.00    10.35
 3580.00    10.88
 3581.00    11.64
 3582.00    12.63
 3583.00    13.88
 3584.00    15.39
 3585.00    17.13
 3586.00    19.00
 3587.00    20.81
 3588.00    22.30
 3589.00    23.16
 3590.00    23.19
 3591.00    22.39
 3592.00    20.98
 3593.00    19.25
 3594.00    17.48
 3595.00    15.85
 3596.00    14.46
 3597.00    13.33
 3598.00    12.46
 3599.00    11.84
 3600.00    11.44
 3601.00    11.26
 3602.00    11.27
 3603.00    11.49
 3604.00    11.92
 3605.00    12.57
 3606.00    13.46
 3607.00    14.61
 3608.00    16.06
 3609.00    17.82
 3610.00    19.86
 3611.00    22.14
 3612.00    24.47
 3613.00    26.61
 3614.00    28.22
 3615.00    29.03
 3616.00    28.98
 3617.00    28.23
 3618.00    27.12
 3619.00    26.00
 3620.00    25.13
 3621.00    24.68
 3622.00    24.70
 3623.00    25.14
 3624.00    25.87
 3625.00    26.63
 3626.00    27.13
 3627.00    27.05
 3628.00    26.23
 3629.00    24.73
 3630.00    22.77
 3631.00    20.64
 3632.00    18.57
 3633.00    16.71
 3634.00    15.13
 3635.00    13.83
 3636.00    12.81
 3637.00    12.06
 3638.00    11.54
 3639.00    11.25
 3640.00    11.19
 3641.00    11.34
 3642.00    11.71
 3643.00    12.31
 3644.00    13.11
 3645.00    14.09
 3646.00    15.17
 3647.00    16.21
 3648.00    17.00
 3649.00    17.33
 3650.00    17.08
 3651.00    16.25
 3652.00    15.01
 3653.00    13.55
 3654.00    12.06
 3655.00    10.65
 3656.00     9.40
 3657.00     8.31
 3658.00     7.38
 3659.00     6.59
 3660.00     5.92
 3661.00     5.35
 3662.00     4.87
 3663.00     4.46
 3664.00     4.10
 3665.00     3.80
 3666.00     3.53
 3667.00     3.30
 3668.00     3.10
 3669.00     2.92
 3670.00     2.76
 3671.00     2.62
 3672.00     2.50
 3673.00     2.39
 3674.00     2.29
 3675.00     2.20
 3676.00     2.12
 3677.00     2.05
 3678.00     1.98
 3679.00     1.93
 3680.00     1.87
 3681.00     1.83
 3682.00     1.79
 3683.00     1.75
 3684.00     1.72
 3685.00     1.69
 3686.00     1.67
 3687.00     1.65
 3688.00     1.63
 3689.00     1.62
 3690.00     1.60
 3691.00     1.60
 3692.00     1.59
 3693.00     1.59
 3694.00     1.60
 3695.00     1.60
 3696.00     1.61
 3697.00     1.62
 3698.00     1.64
 3699.00     1.66
 3700.00     1.68
 3701.00     1.71
 3702.00     1.74
 3703.00     1.78
 3704.00     1.83
 3705.00     1.88
 3706.00     1.93
 3707.00     2.00
 3708.00     2.07
 3709.00     2.15
 3710.00     2.24
 3711.00     2.35
 3712.00     2.46
 3713.00     2.60
 3714.00     2.75
 3715.00     2.93
 3716.00     3.13
 3717.00     3.36
 3718.00     3.63
 3719.00     3.94
 3720.00     4.30
 3721.00     4.73
 3722.00     5.23
 3723.00     5.83
 3724.00     6.53
 3725.00     7.36
 3726.00     8.33
 3727.00     9.44
 3728.00    10.70
 3729.00    12.04
 3730.00    13.37
 3731.00    14.54
 3732.00    15.35
 3733.00    15.66
 3734.00    15.40
 3735.00    14.67
 3736.00    13.63
 3737.00    12.47
 3738.00    11.35
 3739.00    10.34
 3740.00     9.48
 3741.00     8.79
 3742.00     8.26
 3743.00     7.88
 3744.00     7.63
 3745.00     7.51
 3746.00     7.50
 3747.00     7.61
 3748.00     7.84
 3749.00     8.18
 3750.00     8.65
 3751.00     9.27
 3752.00    10.05
 3753.00    11.03
 3754.00    12.22
 3755.00    13.67
 3756.00    15.42
 3757.00    17.50
 3758.00    19.93
 3759.00    22.69
 3760.00    25.68
 3761.00    28.70
 3762.00    31.39
 3763.00    33.31
 3764.00    34.06
 3765.00    33.46
 3766.00    31.65
 3767.00    28.98
 3768.00    25.90
 3769.00    22.80
 3770.00    19.89
 3771.00    17.29
 3772.00    15.04
 3773.00    13.12
 3774.00    11.49
 3775.00    10.12
 3776.00     8.95
 3777.00     7.97
 3778.00     7.13
 3779.00     6.41
 3780.00     5.80
 3781.00     5.27
 3782.00     4.80
 3783.00     4.40
 3784.00     4.05
 3785.00     3.74
 3786.00     3.46
 3787.00     3.22
 3788.00     3.00
 3789.00     2.80
 3790.00     2.63
 3791.00     2.47
 3792.00     2.32
 3793.00     2.19
 3794.00     2.07
 3795.00     1.96
 3796.00     1.86
 3797.00     1.77
 3798.00     1.69
 3799.00     1.61
 3800.00     1.54
 3801.00     1.47
 3802.00     1.41
 3803.00     1.35
 3804.00     1.30
 3805.00     1.25
 3806.00     1.20
 3807.00     1.16
 3808.00     1.12
 3809.00     1.08
 3810.00     1.04
 3811.00     1.01
 3812.00     0.98
 3813.00     0.95
 3814.00     0.92
 3815.00     0.89
 3816.00     0.87
 3817.00     0.84
 3818.00     0.82
 3819.00     0.80
 3820.00     0.78
 3821.00     0.76
 3822.00     0.74
 3823.00     0.72
 3824.00     0.70
 3825.00     0.69
 3826.00     0.67
 3827.00     0.66
 3828.00     0.64
 3829.00     0.63
 3830.00     0.62
 3831.00     0.60
 3832.00     0.59
 3833.00     0.58
 3834.00     0.57
 3835.00     0.56
 3836.00     0.55
 3837.00     0.54
 3838.00     0.53
 3839.00     0.52
 3840.00     0.51
 3841.00     0.50
 3842.00     0.49
 3843.00     0.49
 3844.00     0.48
 3845.00     0.47
 3846.00     0.47
 3847.00     0.46
 3848.00     0.45
 3849.00     0.45
 3850.00     0.44
 3851.00     0.43
 3852.00     0.43
 3853.00     0.42
 3854.00     0.42
 3855.00     0.41
 3856.00     0.41
 3857.00     0.40
 3858.00     0.40
 3859.00     0.39
 3860.00     0.39
 3861.00     0.38
 3862.00     0.38
 3863.00     0.38
 3864.00     0.37
 3865.00     0.37
 3866.00     0.36
 3867.00     0.36
 3868.00     0.36
 3869.00     0.35
 3870.00     0.35
 3871.00     0.35
 3872.00     0.34
 3873.00     0.34
 3874.00     0.34
 3875.00     0.34
 3876.00     0.33
 3877.00     0.33
 3878.00     0.33
 3879.00     0.32
 3880.00     0.32
 3881.00     0.32
 3882.00     0.32
 3883.00     0.32
 3884.00     0.31
 3885.00     0.31
 3886.00     0.31
 3887.00     0.31
 3888.00     0.31
 3889.00     0.30
 3890.00     0.30
 3891.00     0.30
 3892.00     0.30
 3893.00     0.30
 3894.00     0.29
 3895.00     0.29
 3896.00     0.29
 3897.00     0.29
 3898.00     0.29
 3899.00     0.29
 3900.00     0.29
 3901.00     0.28
 3902.00     0.28
 3903.00     0.28
 3904.00     0.28
 3905.00     0.28
 3906.00     0.28
 3907.00     0.28
 3908.00     0.28
 3909.00     0.28
 3910.00     0.27
 3911.00     0.27
 3912.00     0.27
 3913.00     0.27
 3914.00     0.27
 3915.00     0.27
 3916.00     0.27
 3917.00     0.27
 3918.00     0.27
 3919.00     0.27
 3920.00     0.27
 3921.00     0.27
 3922.00     0.27
 3923.00     0.26
 3924.00     0.26
 3925.00     0.26
 3926.00     0.26
 3927.00     0.26
 3928.00     0.26
 3929.00     0.26
 3930.00     0.26
 3931.00     0.26
 3932.00     0.26
 3933.00     0.26
 3934.00     0.26
 3935.00     0.26
 3936.00     0.26
 3937.00     0.26
 3938.00     0.26
 3939.00     0.26
 3940.00     0.26
 3941.00     0.26
 3942.00     0.26
 3943.00     0.26
 3944.00     0.26
 3945.00     0.26
 3946.00     0.26
 3947.00     0.26
 3948.00     0.26
 3949.00     0.26
 3950.00     0.26
 3951.00     0.26
 3952.00     0.26
 3953.00     0.26
 3954.00     0.26
 3955.00     0.26
 3956.00     0.26
 3957.00     0.26
 3958.00     0.26
 3959.00     0.26
 3960.00     0.26
 3961.00     0.26
 3962.00     0.26
 3963.00     0.26
 3964.00     0.26
 3965.00     0.26
 3966.00     0.26
 3967.00     0.26
 3968.00     0.26
 3969.00     0.26
 3970.00     0.26
 3971.00     0.27
 3972.00     0.27
 3973.00     0.27
 3974.00     0.27
 3975.00     0.27
 3976.00     0.27
 3977.00     0.27
 3978.00     0.27
 3979.00     0.27
 3980.00     0.27
 3981.00     0.27
 3982.00     0.27
 3983.00     0.27
 3984.00     0.28
 3985.00     0.28
 3986.00     0.28
 3987.00     0.28
 3988.00     0.28
 3989.00     0.28
 3990.00     0.28
 3991.00     0.28
 3992.00     0.28
 3993.00     0.29
 3994.00     0.29
 3995.00     0.29
 3996.00     0.29
 3997.00     0.29
 3998.00     0.29
 3999.00     0.29
 4000.00     0.30
 4001.00     0.30
 4002.00     0.30
 4003.00     0.30
 4004.00     0.30
 4005.00     0.31
 4006.00     0.31
 4007.00     0.31
 4008.00     0.31
 4009.00     0.31
 4010.00     0.32
 4011.00     0.32
 4012.00     0.32
 4013.00     0.32
 4014.00     0.33
 4015.00     0.33
 4016.00     0.33
 4017.00     0.33
 4018.00     0.34
 4019.00     0.34
 4020.00     0.34
 4021.00     0.35
 4022.00     0.35
 4023.00     0.35
 4024.00     0.36
 4025.00     0.36
 4026.00     0.37
 4027.00     0.37
 4028.00     0.37
 4029.00     0.38
 4030.00     0.38
 4031.00     0.39
 4032.00     0.39
 4033.00     0.40
 4034.00     0.40
 4035.00     0.41
 4036.00     0.42
 4037.00     0.42
 4038.00     0.43
 4039.00     0.44
 4040.00     0.44
 4041.00     0.45
 4042.00     0.46
 4043.00     0.47
 4044.00     0.48
 4045.00     0.49
 4046.00     0.50
 4047.00     0.51
 4048.00     0.52
 4049.00     0.53
 4050.00     0.54
 4051.00     0.55
 4052.00     0.57
 4053.00     0.58
 4054.00     0.60
 4055.00     0.62
 4056.00     0.64
 4057.00     0.66
 4058.00     0.68
 4059.00     0.70
 4060.00     0.72
 4061.00     0.75
 4062.00     0.78
 4063.00     0.81
 4064.00     0.85
 4065.00     0.89
 4066.00     0.93
 4067.00     0.97
 4068.00     1.02
 4069.00     1.08
 4070.00     1.14
 4071.00     1.21
 4072.00     1.29
 4073.00     1.37
 4074.00     1.47
 4075.00     1.58
 4076.00     1.71
 4077.00     1.85
 4078.00     2.02
 4079.00     2.21
 4080.00     2.43
 4081.00     2.69
 4082.00     2.99
 4083.00     3.34
 4084.00     3.74
 4085.00     4.22
 4086.00     4.77
 4087.00     5.40
 4088.00     6.10
 4089.00     6.86
 4090.00     7.64
 4091.00     8.36
 4092.00     8.95
 4093.00     9.30
 4094.00     9.35
 4095.00     9.10
 4096.00     8.58
 4097.00     7.90
 4098.00     7.14
 4099.00     6.38
 4100.00     5.66
 4101.00     5.02
 4102.00     4.45
 4103.00     3.96
 4104.00     3.53
 4105.00     3.17
 4106.00     2.87
 4107.00     2.61
 4108.00     2.38
 4109.00     2.19
 4110.00     2.03
 4111.00     1.88
 4112.00     1.76
 4113.00     1.65
 4114.00     1.56
 4115.00     1.48
 4116.00     1.41
 4117.00     1.34
 4118.00     1.29
 4119.00     1.24
 4120.00     1.20
 4121.00     1.16
 4122.00     1.13
 4123.00     1.10
 4124.00     1.08
 4125.00     1.06
 4126.00     1.04
 4127.00     1.02
 4128.00     1.01
 4129.00     1.00
 4130.00     0.99
 4131.00     0.99
 4132.00     0.98
 4133.00     0.98
 4134.00     0.98
 4135.00     0.99
 4136.00     0.99
 4137.00     1.00
 4138.00     1.00
 4139.00     1.01
 4140.00     1.03
 4141.00     1.04
 4142.00     1.06
 4143.00     1.08
 4144.00     1.10
 4145.00     1.12
 4146.00     1.15
 4147.00     1.18
 4148.00     1.21
 4149.00     1.25
 4150.00     1.29
 4151.00     1.34
 4152.00     1.39
 4153.00     1.45
 4154.00     1.51
 4155.00     1.58
 4156.00     1.66
 4157.00     1.76
 4158.00     1.86
 4159.00     1.97
 4160.00     2.10
 4161.00     2.25
 4162.00     2.42
 4163.00     2.62
 4164.00     2.84
 4165.00     3.10
 4166.00     3.40
 4167.00     3.75
 4168.00     4.16
 4169.00     4.63
 4170.00     5.19
 4171.00     5.82
 4172.00     6.55
 4173.00     7.36
 4174.00     8.24
 4175.00     9.14
 4176.00    10.00
 4177.00    10.71
 4178.00    11.17
 4179.00    11.30
 4180.00    11.08
 4181.00    10.55
 4182.00     9.80
 4183.00     8.94
 4184.00     8.05
 4185.00     7.20
 4186.00     6.42
 4187.00     5.73
 4188.00     5.13
 4189.00     4.61
 4190.00     4.17
 4191.00     3.79
 4192.00     3.47
 4193.00     3.19
 4194.00     2.96
 4195.00     2.75
 4196.00     2.58
 4197.00     2.43
 4198.00     2.30
 4199.00     2.19
 4200.00     2.09
 4201.00     2.00
 4202.00     1.93
 4203.00     1.87
 4204.00     1.81
 4205.00     1.77
 4206.00     1.72
 4207.00     1.69
 4208.00     1.66
 4209.00     1.64
 4210.00     1.62
 4211.00     1.61
 4212.00     1.59
 4213.00     1.59
 4214.00     1.58
 4215.00     1.58
 4216.00     1.59
 4217.00     1.59
 4218.00     1.60
 4219.00     1.61
 4220.00     1.63
 4221.00     1.65
 4222.00     1.67
 4223.00     1.69
 4224.00     1.72
 4225.00     1.75
 4226.00     1.79
 4227.00     1.83
 4228.00     1.87
 4229.00     1.92
 4230.00     1.97
 4231.00     2.03
 4232.00     2.09
 4233.00     2.16
 4234.00     2.24
 4235.00     2.32
 4236.00     2.42
 4237.00     2.52
 4238.00     2.64
 4239.00     2.77
 4240.00     2.91
 4241.00     3.08
 4242.00     3.26
 4243.00     3.47
 4244.00     3.70
 4245.00     3.97
 4246.00     4.27
 4247.00     4.62
 4248.00     5.02
 4249.00     5.48
 4250.00     6.00
 4251.00     6.59
 4252.00     7.25
 4253.00     7.97
 4254.00     8.73
 4255.00     9.47
 4256.00    10.15
 4257.00    10.70
 4258.00    11.05
 4259.00    11.18
 4260.00    11.11
 4261.00    10.89
 4262.00    10.61
 4263.00    10.33
 4264.00    10.10
 4265.00     9.97
 4266.00     9.97
 4267.00    10.10
 4268.00    10.37
 4269.00    10.80
 4270.00    11.38
 4271.00    12.12
 4272.00    13.00
 4273.00    14.01
 4274.00    15.10
 4275.00    16.19
 4276.00    17.17
 4277.00    17.93
 4278.00    18.37
 4279.00    18.45
 4280.00    18.20
 4281.00    17.71
 4282.00    17.12
 4283.00    16.54
 4284.00    16.06
 4285.00    15.75
 4286.00    15.64
 4287.00    15.76
 4288.00    16.12
 4289.00    16.72
 4290.00    17.57
 4291.00    18.65
 4292.00    19.96
 4293.00    21.43
 4294.00    23.00
 4295.00    24.58
 4296.00    26.08
 4297.00    27.42
 4298.00    28.57
 4299.00    29.53
 4300.00    30.28
 4301.00    30.78
 4302.00    30.94
 4303.00    30.69
 4304.00    29.97
 4305.00    28.86
 4306.00    27.47
 4307.00    25.99
 4308.00    24.54
 4309.00    23.25
 4310.00    22.14
 4311.00    21.21
 4312.00    20.39
 4313.00    19.59
 4314.00    18.74
 4315.00    17.76
 4316.00    16.66
 4317.00    15.47
 4318.00    14.25
 4319.00    13.05
 4320.00    11.93
 4321.00    10.90
 4322.00     9.99
 4323.00     9.18
 4324.00     8.47
 4325.00     7.86
 4326.00     7.33
 4327.00     6.87
 4328.00     6.47
 4329.00     6.13
 4330.00     5.83
 4331.00     5.58
 4332.00     5.36
 4333.00     5.17
 4334.00     5.01
 4335.00     4.88
 4336.00     4.77
 4337.00     4.68
 4338.00     4.61
 4339.00     4.56
 4340.00     4.53
 4341.00     4.52
 4342.00     4.52
 4343.00     4.55
 4344.00     4.59
 4345.00     4.65
 4346.00     4.73
 4347.00     4.83
 4348.00     4.96
 4349.00     5.11
 4350.00     5.29
 4351.00     5.50
 4352.00     5.75
 4353.00     6.04
 4354.00     6.38
 4355.00     6.78
 4356.00     7.23
 4357.00     7.77
 4358.00     8.38
 4359.00     9.10
 4360.00     9.93
 4361.00    10.89
 4362.00    11.97
 4363.00    13.19
 4364.00    14.52
 4365.00    15.92
 4366.00    17.32
 4367.00    18.59
 4368.00    19.61
 4369.00    20.26
 4370.00    20.46
 4371.00    20.23
 4372.00    19.67
 4373.00    18.90
 4374.00    18.08
 4375.00    17.31
 4376.00    16.69
 4377.00    16.25
 4378.00    16.01
 4379.00    15.99
 4380.00    16.15
 4381.00    16.46
 4382.00    16.85
 4383.00    17.25
 4384.00    17.56
 4385.00    17.70
 4386.00    17.61
 4387.00    17.31
 4388.00    16.84
 4389.00    16.29
 4390.00    15.75
 4391.00    15.29
 4392.00    14.97
 4393.00    14.81
 4394.00    14.84
 4395.00    15.07
 4396.00    15.48
 4397.00    16.08
 4398.00    16.83
 4399.00    17.68
 4400.00    18.55
 4401.00    19.35
 4402.00    19.97
 4403.00    20.33
 4404.00    20.39
 4405.00    20.20
 4406.00    19.84
 4407.00    19.42
 4408.00    19.06
 4409.00    18.84
 4410.00    18.80
 4411.00    18.95
 4412.00    19.27
 4413.00    19.70
 4414.00    20.14
 4415.00    20.46
 4416.00    20.55
 4417.00    20.30
 4418.00    19.69
 4419.00    18.74
 4420.00    17.57
 4421.00    16.28
 4422.00    14.97
 4423.00    13.72
 4424.00    12.57
 4425.00    11.55
 4426.00    10.65
 4427.00     9.87
 4428.00     9.20
 4429.00     8.62
 4430.00     8.13
 4431.00     7.72
 4432.00     7.37
 4433.00     7.07
 4434.00     6.83
 4435.00     6.63
 4436.00     6.46
 4437.00     6.34
 4438.00     6.24
 4439.00     6.18
 4440.00     6.14
 4441.00     6.13
 4442.00     6.14
 4443.00     6.18
 4444.00     6.24
 4445.00     6.33
 4446.00     6.44
 4447.00     6.58
 4448.00     6.75
 4449.00     6.95
 4450.00     7.19
 4451.00     7.46
 4452.00     7.77
 4453.00     8.13
 4454.00     8.55
 4455.00     9.02
 4456.00     9.56
 4457.00    10.18
 4458.00    10.89
 4459.00    11.71
 4460.00    12.66
 4461.00    13.75
 4462.00    15.00
 4463.00    16.44
 4464.00    18.09
 4465.00    19.97
 4466.00    22.07
 4467.00    24.39
 4468.00    26.85
 4469.00    29.36
 4470.00    31.73
 4471.00    33.76
 4472.00    35.20
 4473.00    35.87
 4474.00    35.74
 4475.00    34.87
 4476.00    33.48
 4477.00    31.81
 4478.00    30.08
 4479.00    28.48
 4480.00    27.10
 4481.00    26.03
 4482.00    25.28
 4483.00    24.85
 4484.00    24.71
 4485.00    24.83
 4486.00    25.15
 4487.00    25.58
 4488.00    26.03
 4489.00    26.39
 4490.00    26.60
 4491.00    26.61
 4492.00    26.43
 4493.00    26.11
 4494.00    25.74
 4495.00    25.42
 4496.00    25.24
 4497.00    25.26
 4498.00    25.54
 4499.00    26.12
 4500.00    27.01
 4501.00    28.23
 4502.00    29.77
 4503.00    31.61
 4504.00    33.69
 4505.00    35.93
 4506.00    38.20
 4507.00    40.35
 4508.00    42.27
 4509.00    43.89
 4510.00    45.22
 4511.00    46.34
 4512.00    47.32
 4513.00    48.24
 4514.00    49.08
 4515.00    49.82
 4516.00    50.39
 4517.00    50.74
 4518.00    50.84
 4519.00    50.63
 4520.00    50.04
 4521.00    49.02
 4522.00    47.55
 4523.00    45.67
 4524.00    43.47
 4525.00    41.11
 4526.00    38.74
 4527.00    36.52
 4528.00    34.53
 4529.00    32.83
 4530.00    31.43
 4531.00    30.30
 4532.00    29.37
 4533.00    28.58
 4534.00    27.87
 4535.00    27.19
 4536.00    26.56
 4537.00    25.99
 4538.00    25.54
 4539.00    25.26
 4540.00    25.19
 4541.00    25.38
 4542.00    25.82
 4543.00    26.55
 4544.00    27.53
 4545.00    28.75
 4546.00    30.14
 4547.00    31.63
 4548.00    33.13
 4549.00    34.52
 4550.00    35.74
 4551.00    36.75
 4552.00    37.51
 4553.00    38.00
 4554.00    38.17
 4555.00    37.95
 4556.00    37.29
 4557.00    36.20
 4558.00    34.74
 4559.00    33.04
 4560.00    31.27
 4561.00    29.55
 4562.00    28.01
 4563.00    26.70
 4564.00    25.67
 4565.00    24.93
 4566.00    24.49
 4567.00    24.35
 4568.00    24.51
 4569.00    24.96
 4570.00    25.69
 4571.00    26.68
 4572.00    27.91
 4573.00    29.33
 4574.00    30.86
 4575.00    32.44
 4576.00    33.99
 4577.00    35.46
 4578.00    36.81
 4579.00    38.02
 4580.00    39.05
 4581.00    39.84
 4582.00    40.27
 4583.00    40.25
 4584.00    39.74
 4585.00    38.76
 4586.00    37.44
 4587.00    35.95
 4588.00    34.45
 4589.00    33.08
 4590.00    31.92
 4591.00    31.01
 4592.00    30.33
 4593.00    29.81
 4594.00    29.37
 4595.00    28.91
 4596.00    28.36
 4597.00    27.69
 4598.00    26.89
 4599.00    26.00
 4600.00    25.07
 4601.00    24.12
 4602.00    23.19
 4603.00    22.31
 4604.00    21.52
 4605.00    20.84
 4606.00    20.31
 4607.00    19.96
 4608.00    19.79
 4609.00    19.83
 4610.00    20.09
 4611.00    20.56
 4612.00    21.27
 4613.00    22.21
 4614.00    23.37
 4615.00    24.75
 4616.00    26.29
 4617.00    27.94
 4618.00    29.59
 4619.00    31.16
 4620.00    32.53
 4621.00    33.66
 4622.00    34.54
 4623.00    35.22
 4624.00    35.78
 4625.00    36.25
 4626.00    36.64
 4627.00    36.87
 4628.00    36.81
 4629.00    36.34
 4630.00    35.39
 4631.00    33.97
 4632.00    32.18
 4633.00    30.17
 4634.00    28.09
 4635.00    26.08
 4636.00    24.21
 4637.00    22.56
 4638.00    21.14
 4639.00    19.95
 4640.00    18.99
 4641.00    18.26
 4642.00    17.73
 4643.00    17.41
 4644.00    17.28
 4645.00    17.35
 4646.00    17.61
 4647.00    18.07
 4648.00    18.74
 4649.00    19.61
 4650.00    20.68
 4651.00    21.94
 4652.00    23.35
 4653.00    24.86
 4654.00    26.38
 4655.00    27.80
 4656.00    29.01
 4657.00    29.92
 4658.00    30.51
 4659.00    30.83
 4660.00    30.95
 4661.00    30.99
 4662.00    31.00
 4663.00    31.00
 4664.00    30.95
 4665.00    30.74
 4666.00    30.26
 4667.00    29.41
 4668.00    28.17
 4669.00    26.59
 4670.00    24.76
 4671.00    22.82
 4672.00    20.88
 4673.00    19.02
 4674.00    17.30
 4675.00    15.74
 4676.00    14.34
 4677.00    13.11
 4678.00    12.03
 4679.00    11.08
 4680.00    10.25
 4681.00     9.52
 4682.00     8.89
 4683.00     8.33
 4684.00     7.84
 4685.00     7.41
 4686.00     7.03
 4687.00     6.71
 4688.00     6.42
 4689.00     6.17
 4690.00     5.95
 4691.00     5.76
 4692.00     5.61
 4693.00     5.48
 4694.00     5.37
 4695.00     5.30
 4696.00     5.25
 4697.00     5.22
 4698.00     5.22
 4699.00     5.25
 4700.00     5.31
 4701.00     5.40
 4702.00     5.53
 4703.00     5.69
 4704.00     5.89
 4705.00     6.14
 4706.00     6.43
 4707.00     6.76
 4708.00     7.12
 4709.00     7.51
 4710.00     7.89
 4711.00     8.25
 4712.00     8.55
 4713.00     8.77
 4714.00     8.91
 4715.00     8.96
 4716.00     8.96
 4717.00     8.92
 4718.00     8.89
 4719.00     8.88
 4720.00     8.91
 4721.00     9.00
 4722.00     9.15
 4723.00     9.38
 4724.00     9.70
 4725.00    10.10
 4726.00    10.56
 4727.00    11.06
 4728.00    11.56
 4729.00    11.98
 4730.00    12.28
 4731.00    12.37
 4732.00    12.22
 4733.00    11.84
 4734.00    11.27
 4735.00    10.55
 4736.00     9.76
 4737.00     8.96
 4738.00     8.18
 4739.00     7.45
 4740.00     6.79
 4741.00     6.20
 4742.00     5.67
 4743.00     5.21
 4744.00     4.80
 4745.00     4.44
 4746.00     4.13
 4747.00     3.85
 4748.00     3.60
 4749.00     3.39
 4750.00     3.19
 4751.00     3.02
 4752.00     2.86
 4753.00     2.72
 4754.00     2.60
 4755.00     2.48
 4756.00     2.38
 4757.00     2.28
 4758.00     2.20
 4759.00     2.12
 4760.00     2.05
 4761.00     1.98
 4762.00     1.92
 4763.00     1.86
 4764.00     1.81
 4765.00     1.76
 4766.00     1.71
 4767.00     1.67
 4768.00     1.63
 4769.00     1.60
 4770.00     1.56
 4771.00     1.53
 4772.00     1.50
 4773.00     1.47
 4774.00     1.44
 4775.00     1.42
 4776.00     1.39
 4777.00     1.37
 4778.00     1.35
 4779.00     1.33
 4780.00     1.31
 4781.00     1.29
 4782.00     1.27
 4783.00     1.26
 4784.00     1.24
 4785.00     1.23
 4786.00     1.22
 4787.00     1.20
 4788.00     1.19
 4789.00     1.18
 4790.00     1.17
 4791.00     1.16
 4792.00     1.15
 4793.00     1.14
 4794.00     1.13
 4795.00     1.12
 4796.00     1.12
 4797.00     1.11
 4798.00     1.10
 4799.00     1.10
 4800.00     1.09
 4801.00     1.09
 4802.00     1.08
 4803.00     1.08
 4804.00     1.07
 4805.00     1.07
 4806.00     1.07
 4807.00     1.07
 4808.00     1.06
 4809.00     1.06
 4810.00     1.06
 4811.00     1.06
 4812.00     1.06
 4813.00     1.06
 4814.00     1.06
 4815.00     1.06
 4816.00     1.06
 4817.00     1.06
 4818.00     1.07
 4819.00     1.07
 4820.00     1.07
 4821.00     1.08
 4822.00     1.08
 4823.00     1.08
 4824.00     1.09
 4825.00     1.10
 4826.00     1.10
 4827.00     1.11
 4828.00     1.12
 4829.00     1.12
 4830.00     1.13
 4831.00     1.14
 4832.00     1.15
 4833.00     1.16
 4834.00     1.17
 4835.00     1.18
 4836.00     1.20
 4837.00     1.21
 4838.00     1.23
 4839.00     1.24
 4840.00     1.26
 4841.00     1.28
 4842.00     1.29
 4843.00     1.32
 4844.00     1.34
 4845.00     1.36
 4846.00     1.39
 4847.00     1.41
 4848.00     1.44
 4849.00     1.47
 4850.00     1.50
 4851.00     1.54
 4852.00     1.58
 4853.00     1.62
 4854.00     1.66
 4855.00     1.71
 4856.00     1.76
 4857.00     1.82
 4858.00     1.88
 4859.00     1.94
 4860.00     2.02
 4861.00     2.09
 4862.00     2.18
 4863.00     2.27
 4864.00     2.38
 4865.00     2.49
 4866.00     2.62
 4867.00     2.76
 4868.00     2.92
 4869.00     3.10
 4870.00     3.29
 4871.00     3.52
 4872.00     3.77
 4873.00     4.05
 4874.00     4.37
 4875.00     4.73
 4876.00     5.15
 4877.00     5.61
 4878.00     6.13
 4879.00     6.71
 4880.00     7.35
 4881.00     8.03
 4882.00     8.74
 4883.00     9.44
 4884.00    10.09
 4885.00    10.62
 4886.00    10.99
 4887.00    11.16
 4888.00    11.10
 4889.00    10.85
 4890.00    10.44
 4891.00     9.93
 4892.00     9.37
 4893.00     8.82
 4894.00     8.31
 4895.00     7.85
 4896.00     7.46
 4897.00     7.14
 4898.00     6.89
 4899.00     6.71
 4900.00     6.59
 4901.00     6.53
 4902.00     6.54
 4903.00     6.61
 4904.00     6.74
 4905.00     6.93
 4906.00     7.18
 4907.00     7.51
 4908.00     7.91
 4909.00     8.39
 4910.00     8.97
 4911.00     9.65
 4912.00    10.44
 4913.00    11.36
 4914.00    12.42
 4915.00    13.62
 4916.00    14.98
 4917.00    16.47
 4918.00    18.08
 4919.00    19.74
 4920.00    21.37
 4921.00    22.85
 4922.00    24.04
 4923.00    24.80
 4924.00    25.02
 4925.00    24.67
 4926.00    23.80
 4927.00    22.51
 4928.00    20.96
 4929.00    19.27
 4930.00    17.56
 4931.00    15.93
 4932.00    14.40
 4933.00    13.02
 4934.00    11.78
 4935.00    10.68
 4936.00     9.72
 4937.00     8.87
 4938.00     8.12
 4939.00     7.47
 4940.00     6.89
 4941.00     6.39
 4942.00     5.95
 4943.00     5.56
 4944.00     5.21
 4945.00     4.90
 4946.00     4.63
 4947.00     4.39
 4948.00     4.17
 4949.00     3.98
 4950.00     3.81
 4951.00     3.65
 4952.00     3.51
 4953.00     3.39
 4954.00     3.28
 4955.00     3.18
 4956.00     3.09
 4957.00     3.02
 4958.00     2.95
 4959.00     2.88
 4960.00     2.83
 4961.00     2.78
 4962.00     2.74
 4963.00     2.71
 4964.00     2.68
 4965.00     2.66
 4966.00     2.64
 4967.00     2.63
 4968.00     2.62
 4969.00     2.62
 4970.00     2.63
 4971.00     2.63
 4972.00     2.65
 4973.00     2.66
 4974.00     2.69
 4975.00     2.71
 4976.00     2.75
 4977.00     2.78
 4978.00     2.83
 4979.00     2.88
 4980.00     2.93
 4981.00     3.00
 4982.00     3.07
 4983.00     3.14
 4984.00     3.23
 4985.00     3.33
 4986.00     3.43
 4987.00     3.55
 4988.00     3.67
 4989.00     3.81
 4990.00     3.97
 4991.00     4.14
 4992.00     4.33
 4993.00     4.53
 4994.00     4.77
 4995.00     5.02
 4996.00     5.30
 4997.00     5.62
 4998.00     5.97
 4999.00     6.37
 5000.00     6.81
 5001.00     7.31
 5002.00     7.87
 5003.00     8.50
 5004.00     9.22
 5005.00    10.03
 5006.00    10.95
 5007.00    11.99
 5008.00    13.17
 5009.00    14.49
 5010.00    15.97
 5011.00    17.60
 5012.00    19.38
 5013.00    21.25
 5014.00    23.17
 5015.00    25.03
 5016.00    26.72
 5017.00    28.11
 5018.00    29.09
 5019.00    29.59
 5020.00    29.64
 5021.00    29.30
 5022.00    28.70
 5023.00    27.98
 5024.00    27.26
 5025.00    26.59
 5026.00    26.02
 5027.00    25.53
 5028.00    25.06
 5029.00    24.53
 5030.00    23.86
 5031.00    23.01
 5032.00    21.94
 5033.00    20.69
 5034.00    19.31
 5035.00    17.87
 5036.00    16.43
 5037.00    15.04
 5038.00    13.75
 5039.00    12.56
 5040.00    11.48
 5041.00    10.52
 5042.00     9.66
 5043.00     8.90
 5044.00     8.23
 5045.00     7.63
 5046.00     7.11
 5047.00     6.64
 5048.00     6.22
 5049.00     5.85
 5050.00     5.51
 5051.00     5.22
 5052.00     4.95
 5053.00     4.71
 5054.00     4.50
 5055.00     4.30
 5056.00     4.13
 5057.00     3.97
 5058.00     3.82
 5059.00     3.69
 5060.00     3.57
 5061.00     3.47
 5062.00     3.37
 5063.00     3.28
 5064.00     3.20
 5065.00     3.13
 5066.00     3.06
 5067.00     3.01
 5068.00     2.95
 5069.00     2.91
 5070.00     2.86
 5071.00     2.83
 5072.00     2.79
 5073.00     2.77
 5074.00     2.74
 5075.00     2.72
 5076.00     2.71
 5077.00     2.70
 5078.00     2.69
 5079.00     2.68
 5080.00     2.68
 5081.00     2.68
 5082.00     2.69
 5083.00     2.70
 5084.00     2.71
 5085.00     2.73
 5086.00     2.75
 5087.00     2.77
 5088.00     2.80
 5089.00     2.83
 5090.00     2.87
 5091.00     2.90
 5092.00     2.95
 5093.00     3.00
 5094.00     3.05
 5095.00     3.11
 5096.00     3.17
 5097.00     3.24
 5098.00     3.32
 5099.00     3.41
 5100.00     3.50
 5101.00     3.60
 5102.00     3.71
 5103.00     3.83
 5104.00     3.96
 5105.00     4.10
 5106.00     4.26
 5107.00     4.43
 5108.00     4.61
 5109.00     4.82
 5110.00     5.05
 5111.00     5.30
 5112.00     5.58
 5113.00     5.89
 5114.00     6.24
 5115.00     6.62
 5116.00     7.05
 5117.00     7.54
 5118.00     8.08
 5119.00     8.69
 5120.00     9.38
 5121.00    10.15
 5122.00    11.02
 5123.00    11.99
 5124.00    13.07
 5125.00    14.25
 5126.00    15.53
 5127.00    16.87
 5128.00    18.24
 5129.00    19.57
 5130.00    20.77
 5131.00    21.75
 5132.00    22.42
 5133.00    22.73
 5134.00    22.68
 5135.00    22.31
 5136.00    21.70
 5137.00    20.95
 5138.00    20.16
 5139.00    19.40
 5140.00    18.74
 5141.00    18.22
 5142.00    17.86
 5143.00    17.68
 5144.00    17.68
 5145.00    17.85
 5146.00    18.21
 5147.00    18.74
 5148.00    19.42
 5149.00    20.22
 5150.00    21.11
 5151.00    22.03
 5152.00    22.92
 5153.00    23.72
 5154.00    24.36
 5155.00    24.83
 5156.00    25.14
 5157.00    25.32
 5158.00    25.46
 5159.00    25.63
 5160.00    25.90
 5161.00    26.31
 5162.00    26.89
 5163.00    27.62
 5164.00    28.48
 5165.00    29.38
 5166.00    30.22
 5167.00    30.88
 5168.00    31.23
 5169.00    31.18
 5170.00    30.70
 5171.00    29.80
 5172.00    28.57
 5173.00    27.12
 5174.00    25.56
 5175.00    24.01
 5176.00    22.54
 5177.00    21.20
 5178.00    20.01
 5179.00    19.01
 5180.00    18.18
 5181.00    17.53
 5182.00    17.06
 5183.00    16.75
 5184.00    16.61
 5185.00    16.64
 5186.00    16.82
 5187.00    17.17
 5188.00    17.68
 5189.00    18.34
 5190.00    19.14
 5191.00    20.08
 5192.00    21.10
 5193.00    22.15
 5194.00    23.17
 5195.00    24.05
 5196.00    24.70
 5197.00    25.03
 5198.00    24.98
 5199.00    24.55
 5200.00    23.78
 5201.00    22.77
 5202.00    21.59
 5203.00    20.36
 5204.00    19.13
 5205.00    17.98
 5206.00    16.92
 5207.00    15.98
 5208.00    15.17
 5209.00    14.48
 5210.00    13.91
 5211.00    13.46
 5212.00    13.12
 5213.00    12.88
 5214.00    12.73
 5215.00    12.69
 5216.00    12.73
 5217.00    12.87
 5218.00    13.11
 5219.00    13.45
 5220.00    13.89
 5221.00    14.44
 5222.00    15.12
 5223.00    15.92
 5224.00    16.86
 5225.00    17.95
 5226.00    19.19
 5227.00    20.57
 5228.00    22.09
 5229.00    23.72
 5230.00    25.39
 5231.00    27.05
 5232.00    28.58
 5233.00    29.89
 5234.00    30.87
 5235.00    31.44
 5236.00    31.57
 5237.00    31.27
 5238.00    30.62
 5239.00    29.69
 5240.00    28.59
 5241.00    27.41
 5242.00    26.24
 5243.00    25.14
 5244.00    24.18
 5245.00    23.38
 5246.00    22.77
 5247.00    22.37
 5248.00    22.16
 5249.00    22.16
 5250.00    22.35
 5251.00    22.71
 5252.00    23.24
 5253.00    23.91
 5254.00    24.69
 5255.00    25.58
 5256.00    26.54
 5257.00    27.58
 5258.00    28.68
 5259.00    29.83
 5260.00    31.00
 5261.00    32.15
 5262.00    33.20
 5263.00    34.08
 5264.00    34.71
 5265.00    35.03
 5266.00    35.04
 5267.00    34.79
 5268.00    34.34
 5269.00    33.80
 5270.00    33.26
 5271.00    32.79
 5272.00    32.43
 5273.00    32.18
 5274.00    32.02
 5275.00    31.93
 5276.00    31.88
 5277.00    31.83
 5278.00    31.78
 5279.00    31.70
 5280.00    31.59
 5281.00    31.41
 5282.00    31.12
 5283.00    30.67
 5284.00    30.03
 5285.00    29.16
 5286.00    28.09
 5287.00    26.87
 5288.00    25.56
 5289.00    24.23
 5290.00    22.95
 5291.00    21.75
 5292.00    20.69
 5293.00    19.76
 5294.00    18.99
 5295.00    18.37
 5296.00    17.90
 5297.00    17.59
 5298.00    17.42
 5299.00    17.39
 5300.00    17.52
 5301.00    17.80
 5302.00    18.23
 5303.00    18.82
 5304.00    19.59
 5305.00    20.54
 5306.00    21.67
 5307.00    23.00
 5308.00    24.53
 5309.00    26.24
 5310.00    28.12
 5311.00    30.09
 5312.00    32.10
 5313.00    34.01
 5314.00    35.70
 5315.00    37.00
 5316.00    37.78
 5317.00    37.97
 5318.00    37.54
 5319.00    36.58
 5320.00    35.19
 5321.00    33.55
 5322.00    31.79
 5323.00    30.06
 5324.00    28.44
 5325.00    27.00
 5326.00    25.78
 5327.00    24.80
 5328.00    24.06
 5329.00    23.56
 5330.00    23.27
 5331.00    23.19
 5332.00    23.26
 5333.00    23.44
 5334.00    23.66
 5335.00    23.86
 5336.00    23.95
 5337.00    23.87
 5338.00    23.56
 5339.00    23.01
 5340.00    22.24
 5341.00    21.32
 5342.00    20.29
 5343.00    19.24
 5344.00    18.22
 5345.00    17.26
 5346.00    16.41
 5347.00    15.67
 5348.00    15.06
 5349.00    14.57
 5350.00    14.22
 5351.00    13.99
 5352.00    13.89
 5353.00    13.91
 5354.00    14.05
 5355.00    14.29
 5356.00    14.63
 5357.00    15.04
 5358.00    15.48
 5359.00    15.93
 5360.00    16.31
 5361.00    16.58
 5362.00    16.69
 5363.00    16.58
 5364.00    16.26
 5365.00    15.74
 5366.00    15.05
 5367.00    14.25
 5368.00    13.40
 5369.00    12.53
 5370.00    11.69
 5371.00    10.90
 5372.00    10.16
 5373.00     9.50
 5374.00     8.90
 5375.00     8.37
 5376.00     7.89
 5377.00     7.48
 5378.00     7.11
 5379.00     6.79
 5380.00     6.51
 5381.00     6.27
 5382.00     6.07
 5383.00     5.89
 5384.00     5.74
 5385.00     5.62
 5386.00     5.52
 5387.00     5.45
 5388.00     5.40
 5389.00     5.37
 5390.00     5.36
 5391.00     5.38
 5392.00     5.42
 5393.00     5.48
 5394.00     5.56
 5395.00     5.67
 5396.00     5.81
 5397.00     5.98
 5398.00     6.18
 5399.00     6.41
 5400.00     6.69
 5401.00     7.01
 5402.00     7.38
 5403.00     7.80
 5404.00     8.28
 5405.00     8.81
 5406.00     9.41
 5407.00    10.06
 5408.00    10.76
 5409.00    11.49
 5410.00    12.23
 5411.00    12.95
 5412.00    13.62
 5413.00    14.20
 5414.00    14.66
 5415.00    15.01
 5416.00    15.25
 5417.00    15.42
 5418.00    15.54
 5419.00    15.65
 5420.00    15.79
 5421.00    15.96
 5422.00    16.18
 5423.00    16.42
 5424.00    16.68
 5425.00    16.92
 5426.00    17.15
 5427.00    17.33
 5428.00    17.47
 5429.00    17.54
 5430.00    17.53
 5431.00    17.42
 5432.00    17.16
 5433.00    16.75
 5434.00    16.17
 5435.00    15.45
 5436.00    14.61
 5437.00    13.70
 5438.00    12.75
 5439.00    11.82
 5440.00    10.92
 5441.00    10.07
 5442.00     9.29
 5443.00     8.59
 5444.00     7.95
 5445.00     7.37
 5446.00     6.86
 5447.00     6.40
 5448.00     5.99
 5449.00     5.63
 5450.00     5.31
 5451.00     5.02
 5452.00     4.76
 5453.00     4.53
 5454.00     4.32
 5455.00     4.14
 5456.00     3.97
 5457.00     3.83
 5458.00     3.70
 5459.00     3.58
 5460.00     3.47
 5461.00     3.38
 5462.00     3.30
 5463.00     3.23
 5464.00     3.16
 5465.00     3.11
 5466.00     3.06
 5467.00     3.02
 5468.00     2.99
 5469.00     2.97
 5470.00     2.96
 5471.00     2.95
 5472.00     2.95
 5473.00     2.95
 5474.00     2.97
 5475.00     2.99
 5476.00     3.02
 5477.00     3.05
 5478.00     3.10
 5479.00     3.16
 5480.00     3.22
 5481.00     3.30
 5482.00     3.39
 5483.00     3.49
 5484.00     3.61
 5485.00     3.75
 5486.00     3.90
 5487.00     4.07
 5488.00     4.27
 5489.00     4.49
 5490.00     4.74
 5491.00     5.03
 5492.00     5.35
 5493.00     5.71
 5494.00     6.12
 5495.00     6.57
 5496.00     7.07
 5497.00     7.62
 5498.00     8.21
 5499.00     8.83
 5500.00     9.47
 5501.00    10.10
 5502.00    10.68
 5503.00    11.18
 5504.00    11.56
 5505.00    11.78
 5506.00    11.84
 5507.00    11.74
 5508.00    11.51
 5509.00    11.18
 5510.00    10.80
 5511.00    10.40
 5512.00    10.02
 5513.00     9.67
 5514.00     9.39
 5515.00     9.18
 5516.00     9.04
 5517.00     8.99
 5518.00     9.02
 5519.00     9.13
 5520.00     9.34
 5521.00     9.64
 5522.00    10.03
 5523.00    10.53
 5524.00    11.13
 5525.00    11.83
 5526.00    12.63
 5527.00    13.54
 5528.00    14.51
 5529.00    15.54
 5530.00    16.58
 5531.00    17.56
 5532.00    18.42
 5533.00    19.07
 5534.00    19.44
 5535.00    19.49
 5536.00    19.20
 5537.00    18.60
 5538.00    17.74
 5539.00    16.70
 5540.00    15.55
 5541.00    14.36
 5542.00    13.19
 5543.00    12.07
 5544.00    11.03
 5545.00    10.07
 5546.00     9.19
 5547.00     8.41
 5548.00     7.71
 5549.00     7.08
 5550.00     6.51
 5551.00     6.01
 5552.00     5.56
 5553.00     5.16
 5554.00     4.80
 5555.00     4.48
 5556.00     4.19
 5557.00     3.92
 5558.00     3.69
 5559.00     3.47
 5560.00     3.28
 5561.00     3.10
 5562.00     2.93
 5563.00     2.78
 5564.00     2.65
 5565.00     2.52
 5566.00     2.41
 5567.00     2.30
 5568.00     2.20
 5569.00     2.11
 5570.00     2.02
 5571.00     1.94
 5572.00     1.87
 5573.00     1.80
 5574.00     1.73
 5575.00     1.67
 5576.00     1.62
 5577.00     1.56
 5578.00     1.51
 5579.00     1.46
 5580.00     1.42
 5581.00     1.38
 5582.00     1.34
 5583.00     1.30
 5584.00     1.26
 5585.00     1.23
 5586.00     1.20
 5587.00     1.17
 5588.00     1.14
 5589.00     1.11
 5590.00     1.08
 5591.00     1.06
 5592.00     1.03
 5593.00     1.01
 5594.00     0.99
 5595.00     0.97
 5596.00     0.95
 5597.00     0.93
 5598.00     0.91
 5599.00     0.89
 5600.00     0.87
 5601.00     0.86
 5602.00     0.84
 5603.00     0.83
 5604.00     0.81
 5605.00     0.80
 5606.00     0.78
 5607.00     0.77
 5608.00     0.76
 5609.00     0.74
 5610.00     0.73
 5611.00     0.72
 5612.00     0.71
 5613.00     0.70
 5614.00     0.69
 5615.00     0.68
 5616.00     0.67
 5617.00     0.66
 5618.00     0.65
 5619.00     0.64
 5620.00     0.63
 5621.00     0.63
 5622.00     0.62
 5623.00     0.61
 5624.00     0.60
 5625.00     0.59
 5626.00     0.59
 5627.00     0.58
 5628.00     0.57
 5629.00     0.57
 5630.00     0.56
 5631.00     0.55
 5632.00     0.55
 5633.00     0.54
 5634.00     0.54
 5635.00     0.53
 5636.00     0.53
 5637.00     0.52
 5638.00     0.52
 5639.00     0.51
 5640.00     0.51
 5641.00     0.50
 5642.00     0.50
 5643.00     0.49
 5644.00     0.49
 5645.00     0.48
 5646.00     0.48
 5647.00     0.48
 5648.00     0.47
 5649.00     0.47
 5650.00     0.46
 5651.00     0.46
 5652.00     0.46
 5653.00     0.45
 5654.00     0.45
 5655.00     0.45
 5656.00     0.44
 5657.00     0.44
 5658.00     0.44
 5659.00     0.43
 5660.00     0.43
 5661.00     0.43
 5662.00     0.43
 5663.00     0.42
 5664.00     0.42
 5665.00     0.42
 5666.00     0.42
 5667.00     0.41
 5668.00     0.41
 5669.00     0.41
 5670.00     0.41
 5671.00     0.41
 5672.00     0.40
 5673.00     0.40
 5674.00     0.40
 5675.00     0.40
 5676.00     0.40
 5677.00     0.40
 5678.00     0.39
 5679.00     0.39
 5680.00     0.39
 5681.00     0.39
 5682.00     0.39
 5683.00     0.39
 5684.00     0.39
 5685.00     0.39
 5686.00     0.39
 5687.00     0.39
 5688.00     0.39
 5689.00     0.39
 5690.00     0.39
 5691.00     0.39
 5692.00     0.39
 5693.00     0.39
 5694.00     0.39
 5695.00     0.39
 5696.00     0.39
 5697.00     0.39
 5698.00     0.39
 5699.00     0.39
 5700.00     0.40
 5701.00     0.40
 5702.00     0.40
 5703.00     0.40
 5704.00     0.41
 5705.00     0.41
 5706.00     0.42
 5707.00     0.42
 5708.00     0.43
 5709.00     0.43
 5710.00     0.44
 5711.00     0.45
 5712.00     0.45
 5713.00     0.46
 5714.00     0.47
 5715.00     0.48
 5716.00     0.50
 5717.00     0.51
 5718.00     0.53
 5719.00     0.54
 5720.00     0.56
 5721.00     0.59
 5722.00     0.61
 5723.00     0.64
 5724.00     0.67
 5725.00     0.71
 5726.00     0.75
 5727.00     0.79
 5728.00     0.84
 5729.00     0.89
 5730.00     0.95
 5731.00     1.01
 5732.00     1.08
 5733.00     1.14
 5734.00     1.20
 5735.00     1.26
 5736.00     1.30
 5737.00     1.33
 5738.00     1.34
 5739.00     1.34
 5740.00     1.31
 5741.00     1.27
 5742.00     1.22
 5743.00     1.16
 5744.00     1.09
 5745.00     1.03
 5746.00     0.96
 5747.00     0.90
 5748.00     0.84
 5749.00     0.79
 5750.00     0.74
 5751.00     0.70
 5752.00     0.66
 5753.00     0.63
 5754.00     0.60
 5755.00     0.57
 5756.00     0.55
 5757.00     0.52
 5758.00     0.50
 5759.00     0.49
 5760.00     0.47
 5761.00     0.45
 5762.00     0.44
 5763.00     0.43
 5764.00     0.42
 5765.00     0.41
 5766.00     0.40
 5767.00     0.39
 5768.00     0.38
 5769.00     0.38
 5770.00     0.37
 5771.00     0.36
 5772.00     0.36
 5773.00     0.35
 5774.00     0.35
 5775.00     0.35
 5776.00     0.34
 5777.00     0.34
 5778.00     0.34
 5779.00     0.33
 5780.00     0.33
 5781.00     0.33
 5782.00     0.32
 5783.00     0.32
 5784.00     0.32
 5785.00     0.32
 5786.00     0.32
 5787.00     0.32
 5788.00     0.32
 5789.00     0.31
 5790.00     0.31
 5791.00     0.31
 5792.00     0.31
 5793.00     0.31
 5794.00     0.31
 5795.00     0.31
 5796.00     0.31
 5797.00     0.31
 5798.00     0.31
 5799.00     0.31
 5800.00     0.31
 5801.00     0.32
 5802.00     0.32
 5803.00     0.32
 5804.00     0.32
 5805.00     0.32
 5806.00     0.32
 5807.00     0.33
 5808.00     0.33
 5809.00     0.33
 5810.00     0.34
 5811.00     0.34
 5812.00     0.35
 5813.00     0.35
 5814.00     0.36
 5815.00     0.37
 5816.00     0.38
 5817.00     0.39
 5818.00     0.40
 5819.00     0.41
 5820.00     0.42
 5821.00     0.44
 5822.00     0.45
 5823.00     0.47
 5824.00     0.49
 5825.00     0.51
 5826.00     0.53
 5827.00     0.56
 5828.00     0.58
 5829.00     0.60
 5830.00     0.62
 5831.00     0.63
 5832.00     0.64
 5833.00     0.65
 5834.00     0.64
 5835.00     0.63
 5836.00     0.62
 5837.00     0.60
 5838.00     0.58
 5839.00     0.55
 5840.00     0.53
 5841.00     0.51
 5842.00     0.49
 5843.00     0.47
 5844.00     0.45
 5845.00     0.44
 5846.00     0.42
 5847.00     0.41
 5848.00     0.40
 5849.00     0.39
 5850.00     0.38
 5851.00     0.37
 5852.00     0.37
 5853.00     0.36
 5854.00     0.35
 5855.00     0.35
 5856.00     0.35
 5857.00     0.34
 5858.00     0.34
 5859.00     0.34
 5860.00     0.33
 5861.00     0.33
 5862.00     0.33
 5863.00     0.33
 5864.00     0.33
 5865.00     0.33
 5866.00     0.33
 5867.00     0.32
 5868.00     0.32
 5869.00     0.32
 5870.00     0.32
 5871.00     0.32
 5872.00     0.32
 5873.00     0.32
 5874.00     0.32
 5875.00     0.33
 5876.00     0.33
 5877.00     0.33
 5878.00     0.33
 5879.00     0.33
 5880.00     0.33
 5881.00     0.33
 5882.00     0.33
 5883.00     0.33
 5884.00     0.34
 5885.00     0.34
 5886.00     0.34
 5887.00     0.34
 5888.00     0.34
 5889.00     0.35
 5890.00     0.35
 5891.00     0.35
 5892.00     0.35
 5893.00     0.36
 5894.00     0.36
 5895.00     0.36
 5896.00     0.37
 5897.00     0.37
 5898.00     0.37
 5899.00     0.38
 5900.00     0.38
 5901.00     0.39
 5902.00     0.39
 5903.00     0.39
 5904.00     0.40
 5905.00     0.40
 5906.00     0.41
 5907.00     0.41
 5908.00     0.42
 5909.00     0.43
 5910.00     0.43
 5911.00     0.44
 5912.00     0.45
 5913.00     0.45
 5914.00     0.46
 5915.00     0.47
 5916.00     0.48
 5917.00     0.49
 5918.00     0.50
 5919.00     0.51
 5920.00     0.52
 5921.00     0.53
 5922.00     0.55
 5923.00     0.56
 5924.00     0.58
 5925.00     0.59
 5926.00     0.61
 5927.00     0.63
 5928.00     0.65
 5929.00     0.67
 5930.00     0.69
 5931.00     0.72
 5932.00     0.74
 5933.00     0.77
 5934.00     0.80
 5935.00     0.84
 5936.00     0.88
 5937.00     0.92
 5938.00     0.97
 5939.00     1.02
 5940.00     1.08
 5941.00     1.14
 5942.00     1.21
 5943.00     1.28
 5944.00     1.37
 5945.00     1.46
 5946.00     1.56
 5947.00     1.67
 5948.00     1.78
 5949.00     1.90
 5950.00     2.02
 5951.00     2.13
 5952.00     2.24
 5953.00     2.34
 5954.00     2.41
 5955.00     2.46
 5956.00     2.49
 5957.00     2.49
 5958.00     2.46
 5959.00     2.41
 5960.00     2.35
 5961.00     2.29
 5962.00     2.22
 5963.00     2.16
 5964.00     2.11
 5965.00     2.06
 5966.00     2.03
 5967.00     2.00
 5968.00     1.99
 5969.00     2.00
 5970.00     2.01
 5971.00     2.05
 5972.00     2.09
 5973.00     2.15
 5974.00     2.23
 5975.00     2.32
 5976.00     2.43
 5977.00     2.56
 5978.00     2.71
 5979.00     2.88
 5980.00     3.07
 5981.00     3.28
 5982.00     3.52
 5983.00     3.77
 5984.00     4.05
 5985.00     4.33
 5986.00     4.62
 5987.00     4.89
 5988.00     5.14
 5989.00     5.34
 5990.00     5.48
 5991.00     5.55
 5992.00     5.54
 5993.00     5.45
 5994.00     5.29
 5995.00     5.08
 5996.00     4.82
 5997.00     4.54
 5998.00     4.25
 5999.00     3.96
 6000.00     3.69
 6001.00     3.43
 6002.00     3.20
 6003.00     2.98
 6004.00     2.78
 6005.00     2.61
 6006.00     2.45
 6007.00     2.32
 6008.00     2.19
 6009.00     2.09
 6010.00     1.99
 6011.00     1.91
 6012.00     1.84
 6013.00     1.78
 6014.00     1.73
 6015.00     1.69
 6016.00     1.66
 6017.00     1.63
 6018.00     1.61
 6019.00     1.60
 6020.00     1.60
 6021.00     1.60
 6022.00     1.61
 6023.00     1.63
 6024.00     1.65
 6025.00     1.68
 6026.00     1.73
 6027.00     1.78
 6028.00     1.83
 6029.00     1.90
 6030.00     1.99
 6031.00     2.08
 6032.00     2.18
 6033.00     2.30
 6034.00     2.44
 6035.00     2.58
 6036.00     2.74
 6037.00     2.91
 6038.00     3.09
 6039.00     3.27
 6040.00     3.44
 6041.00     3.60
 6042.00     3.73
 6043.00     3.82
 6044.00     3.87
 6045.00     3.87
 6046.00     3.82
 6047.00     3.73
 6048.00     3.60
 6049.00     3.44
 6050.00     3.26
 6051.00     3.08
 6052.00     2.90
 6053.00     2.73
 6054.00     2.56
 6055.00     2.41
 6056.00     2.27
 6057.00     2.14
 6058.00     2.03
 6059.00     1.93
 6060.00     1.84
 6061.00     1.76
 6062.00     1.69
 6063.00     1.63
 6064.00     1.57
 6065.00     1.53
 6066.00     1.48
 6067.00     1.45
 6068.00     1.42
 6069.00     1.40
 6070.00     1.38
 6071.00     1.36
 6072.00     1.35
 6073.00     1.34
 6074.00     1.33
 6075.00     1.33
 6076.00     1.33
 6077.00     1.33
 6078.00     1.34
 6079.00     1.35
 6080.00     1.36
 6081.00     1.38
 6082.00     1.40
 6083.00     1.42
 6084.00     1.44
 6085.00     1.47
 6086.00     1.51
 6087.00     1.54
 6088.00     1.58
 6089.00     1.63
 6090.00     1.68
 6091.00     1.74
 6092.00     1.80
 6093.00     1.87
 6094.00     1.95
 6095.00     2.03
 6096.00     2.12
 6097.00     2.23
 6098.00     2.34
 6099.00     2.47
 6100.00     2.61
 6101.00     2.76
 6102.00     2.94
 6103.00     3.12
 6104.00     3.33
 6105.00     3.55
 6106.00     3.78
 6107.00     4.03
 6108.00     4.29
 6109.00     4.55
 6110.00     4.81
 6111.00     5.05
 6112.00     5.26
 6113.00     5.44
 6114.00     5.58
 6115.00     5.67
 6116.00     5.71
 6117.00     5.70
 6118.00     5.66
 6119.00     5.59
 6120.00     5.51
 6121.00     5.43
 6122.00     5.35
 6123.00     5.29
 6124.00     5.24
 6125.00     5.21
 6126.00     5.21
 6127.00     5.22
 6128.00     5.25
 6129.00     5.30
 6130.00     5.37
 6131.00     5.45
 6132.00     5.55
 6133.00     5.67
 6134.00     5.82
 6135.00     6.00
 6136.00     6.22
 6137.00     6.47
 6138.00     6.77
 6139.00     7.11
 6140.00     7.49
 6141.00     7.90
 6142.00     8.34
 6143.00     8.79
 6144.00     9.25
 6145.00     9.68
 6146.00    10.08
 6147.00    10.40
 6148.00    10.65
 6149.00    10.81
 6150.00    10.87
 6151.00    10.84
 6152.00    10.73
 6153.00    10.56
 6154.00    10.33
 6155.00    10.06
 6156.00     9.75
 6157.00     9.41
 6158.00     9.05
 6159.00     8.68
 6160.00     8.29
 6161.00     7.91
 6162.00     7.55
 6163.00     7.20
 6164.00     6.88
 6165.00     6.60
 6166.00     6.35
 6167.00     6.14
 6168.00     5.97
 6169.00     5.84
 6170.00     5.75
 6171.00     5.69
 6172.00     5.66
 6173.00     5.66
 6174.00     5.68
 6175.00     5.71
 6176.00     5.75
 6177.00     5.79
 6178.00     5.82
 6179.00     5.85
 6180.00     5.85
 6181.00     5.84
 6182.00     5.81
 6183.00     5.75
 6184.00     5.67
 6185.00     5.56
 6186.00     5.43
 6187.00     5.28
 6188.00     5.10
 6189.00     4.92
 6190.00     4.73
 6191.00     4.53
 6192.00     4.35
 6193.00     4.17
 6194.00     4.01
 6195.00     3.87
 6196.00     3.74
 6197.00     3.62
 6198.00     3.52
 6199.00     3.44
 6200.00     3.37
 6201.00     3.32
 6202.00     3.28
 6203.00     3.25
 6204.00     3.23
 6205.00     3.22
 6206.00     3.23
 6207.00     3.25
 6208.00     3.28
 6209.00     3.32
 6210.00     3.37
 6211.00     3.43
 6212.00     3.51
 6213.00     3.60
 6214.00     3.70
 6215.00     3.82
 6216.00     3.95
 6217.00     4.10
 6218.00     4.26
 6219.00     4.45
 6220.00     4.66
 6221.00     4.89
 6222.00     5.15
 6223.00     5.44
 6224.00     5.77
 6225.00     6.12
 6226.00     6.52
 6227.00     6.96
 6228.00     7.44
 6229.00     7.97
 6230.00     8.55
 6231.00     9.17
 6232.00     9.84
 6233.00    10.54
 6234.00    11.28
 6235.00    12.03
 6236.00    12.78
 6237.00    13.52
 6238.00    14.23
 6239.00    14.91
 6240.00    15.55
 6241.00    16.13
 6242.00    16.66
 6243.00    17.11
 6244.00    17.46
 6245.00    17.70
 6246.00    17.80
 6247.00    17.73
 6248.00    17.48
 6249.00    17.06
 6250.00    16.49
 6251.00    15.78
 6252.00    14.99
 6253.00    14.15
 6254.00    13.29
 6255.00    12.44
 6256.00    11.63
 6257.00    10.88
 6258.00    10.18
 6259.00     9.54
 6260.00     8.97
 6261.00     8.45
 6262.00     8.00
 6263.00     7.61
 6264.00     7.27
 6265.00     6.97
 6266.00     6.73
 6267.00     6.52
 6268.00     6.35
 6269.00     6.22
 6270.00     6.13
 6271.00     6.06
 6272.00     6.01
 6273.00     5.98
 6274.00     5.97
 6275.00     5.96
 6276.00     5.96
 6277.00     5.95
 6278.00     5.93
 6279.00     5.90
 6280.00     5.86
 6281.00     5.81
 6282.00     5.76
 6283.00     5.71
 6284.00     5.66
 6285.00     5.64
 6286.00     5.62
 6287.00     5.64
 6288.00     5.67
 6289.00     5.74
 6290.00     5.83
 6291.00     5.96
 6292.00     6.12
 6293.00     6.32
 6294.00     6.55
 6295.00     6.83
 6296.00     7.14
 6297.00     7.50
 6298.00     7.90
 6299.00     8.33
 6300.00     8.81
 6301.00     9.30
 6302.00     9.82
 6303.00    10.33
 6304.00    10.83
 6305.00    11.28
 6306.00    11.68
 6307.00    12.00
 6308.00    12.24
 6309.00    12.39
 6310.00    12.46
 6311.00    12.46
 6312.00    12.41
 6313.00    12.32
 6314.00    12.20
 6315.00    12.05
 6316.00    11.86
 6317.00    11.65
 6318.00    11.40
 6319.00    11.11
 6320.00    10.80
 6321.00    10.46
 6322.00    10.12
 6323.00     9.78
 6324.00     9.47
 6325.00     9.17
 6326.00     8.92
 6327.00     8.71
 6328.00     8.54
 6329.00     8.41
 6330.00     8.32
 6331.00     8.26
 6332.00     8.22
 6333.00     8.20
 6334.00     8.17
 6335.00     8.13
 6336.00     8.06
 6337.00     7.96
 6338.00     7.82
 6339.00     7.65
 6340.00     7.44
 6341.00     7.21
 6342.00     6.97
 6343.00     6.73
 6344.00     6.50
 6345.00     6.28
 6346.00     6.08
 6347.00     5.91
 6348.00     5.76
 6349.00     5.64
 6350.00     5.55
 6351.00     5.49
 6352.00     5.45
 6353.00     5.44
 6354.00     5.46
 6355.00     5.51
 6356.00     5.59
 6357.00     5.70
 6358.00     5.84
 6359.00     6.00
 6360.00     6.20
 6361.00     6.41
 6362.00     6.66
 6363.00     6.92
 6364.00     7.19
 6365.00     7.47
 6366.00     7.74
 6367.00     8.00
 6368.00     8.23
 6369.00     8.43
 6370.00     8.59
 6371.00     8.72
 6372.00     8.82
 6373.00     8.91
 6374.00     8.99
 6375.00     9.07
 6376.00     9.17
 6377.00     9.29
 6378.00     9.44
 6379.00     9.60
 6380.00     9.79
 6381.00     9.97
 6382.00    10.15
 6383.00    10.30
 6384.00    10.41
 6385.00    10.47
 6386.00    10.47
 6387.00    10.41
 6388.00    10.29
 6389.00    10.14
 6390.00     9.96
 6391.00     9.77
 6392.00     9.60
 6393.00     9.44
 6394.00     9.32
 6395.00     9.23
 6396.00     9.19
 6397.00     9.18
 6398.00     9.22
 6399.00     9.29
 6400.00     9.40
 6401.00     9.53
 6402.00     9.67
 6403.00     9.83
 6404.00     9.99
 6405.00    10.15
 6406.00    10.32
 6407.00    10.49
 6408.00    10.66
 6409.00    10.83
 6410.00    11.01
 6411.00    11.20
 6412.00    11.39
 6413.00    11.57
 6414.00    11.75
 6415.00    11.91
 6416.00    12.05
 6417.00    12.16
 6418.00    12.24
 6419.00    12.30
 6420.00    12.35
 6421.00    12.40
 6422.00    12.46
 6423.00    12.55
 6424.00    12.67
 6425.00    12.83
 6426.00    13.04
 6427.00    13.27
 6428.00    13.53
 6429.00    13.79
 6430.00    14.04
 6431.00    14.27
 6432.00    14.45
 6433.00    14.57
 6434.00    14.64
 6435.00    14.67
 6436.00    14.65
 6437.00    14.62
 6438.00    14.59
 6439.00    14.56
 6440.00    14.56
 6441.00    14.60
 6442.00    14.67
 6443.00    14.79
 6444.00    14.97
 6445.00    15.19
 6446.00    15.47
 6447.00    15.82
 6448.00    16.21
 6449.00    16.66
 6450.00    17.13
 6451.00    17.62
 6452.00    18.09
 6453.00    18.50
 6454.00    18.81
 6455.00    18.99
 6456.00    19.00
 6457.00    18.84
 6458.00    18.49
 6459.00    17.99
 6460.00    17.35
 6461.00    16.62
 6462.00    15.82
 6463.00    15.01
 6464.00    14.21
 6465.00    13.44
 6466.00    12.72
 6467.00    12.06
 6468.00    11.46
 6469.00    10.93
 6470.00    10.46
 6471.00    10.07
 6472.00     9.73
 6473.00     9.47
 6474.00     9.26
 6475.00     9.11
 6476.00     9.02
 6477.00     8.98
 6478.00     9.00
 6479.00     9.07
 6480.00     9.20
 6481.00     9.37
 6482.00     9.60
 6483.00     9.87
 6484.00    10.19
 6485.00    10.53
 6486.00    10.90
 6487.00    11.27
 6488.00    11.64
 6489.00    11.98
 6490.00    12.29
 6491.00    12.54
 6492.00    12.73
 6493.00    12.86
 6494.00    12.94
 6495.00    12.96
 6496.00    12.93
 6497.00    12.87
 6498.00    12.76
 6499.00    12.62
 6500.00    12.43
 6501.00    12.21
 6502.00    11.96
 6503.00    11.69
 6504.00    11.40
 6505.00    11.10
 6506.00    10.82
 6507.00    10.55
 6508.00    10.32
 6509.00    10.11
 6510.00     9.92
 6511.00     9.76
 6512.00     9.61
 6513.00     9.47
 6514.00     9.31
 6515.00     9.12
 6516.00     8.90
 6517.00     8.65
 6518.00     8.36
 6519.00     8.04
 6520.00     7.69
 6521.00     7.32
 6522.00     6.96
 6523.00     6.59
 6524.00     6.24
 6525.00     5.91
 6526.00     5.59
 6527.00     5.30
 6528.00     5.03
 6529.00     4.78
 6530.00     4.56
 6531.00     4.35
 6532.00     4.17
 6533.00     4.00
 6534.00     3.85
 6535.00     3.71
 6536.00     3.59
 6537.00     3.48
 6538.00     3.38
 6539.00     3.30
 6540.00     3.22
 6541.00     3.15
 6542.00     3.09
 6543.00     3.04
 6544.00     3.00
 6545.00     2.96
 6546.00     2.93
 6547.00     2.90
 6548.00     2.89
 6549.00     2.87
 6550.00     2.87
 6551.00     2.87
 6552.00     2.87
 6553.00     2.89
 6554.00     2.90
 6555.00     2.93
 6556.00     2.96
 6557.00     2.99
 6558.00     3.03
 6559.00     3.08
 6560.00     3.14
 6561.00     3.20
 6562.00     3.27
 6563.00     3.35
 6564.00     3.44
 6565.00     3.54
 6566.00     3.65
 6567.00     3.77
 6568.00     3.90
 6569.00     4.05
 6570.00     4.21
 6571.00     4.39
 6572.00     4.58
 6573.00     4.80
 6574.00     5.04
 6575.00     5.30
 6576.00     5.59
 6577.00     5.90
 6578.00     6.25
 6579.00     6.64
 6580.00     7.07
 6581.00     7.55
 6582.00     8.07
 6583.00     8.65
 6584.00     9.28
 6585.00     9.98
 6586.00    10.74
 6587.00    11.57
 6588.00    12.47
 6589.00    13.43
 6590.00    14.44
 6591.00    15.49
 6592.00    16.54
 6593.00    17.58
 6594.00    18.55
 6595.00    19.42
 6596.00    20.12
 6597.00    20.62
 6598.00    20.89
 6599.00    20.90
 6600.00    20.66
 6601.00    20.20
 6602.00    19.56
 6603.00    18.79
 6604.00    17.92
 6605.00    17.03
 6606.00    16.13
 6607.00    15.26
 6608.00    14.46
 6609.00    13.72
 6610.00    13.06
 6611.00    12.48
 6612.00    11.98
 6613.00    11.57
 6614.00    11.23
 6615.00    10.96
 6616.00    10.75
 6617.00    10.58
 6618.00    10.45
 6619.00    10.35
 6620.00    10.24
 6621.00    10.13
 6622.00     9.99
 6623.00     9.81
 6624.00     9.60
 6625.00     9.34
 6626.00     9.05
 6627.00     8.74
 6628.00     8.41
 6629.00     8.09
 6630.00     7.77
 6631.00     7.47
 6632.00     7.19
 6633.00     6.95
 6634.00     6.73
 6635.00     6.55
 6636.00     6.40
 6637.00     6.27
 6638.00     6.17
 6639.00     6.08
 6640.00     6.00
 6641.00     5.92
 6642.00     5.84
 6643.00     5.74
 6644.00     5.61
 6645.00     5.46
 6646.00     5.29
 6647.00     5.09
 6648.00     4.88
 6649.00     4.65
 6650.00     4.42
 6651.00     4.19
 6652.00     3.96
 6653.00     3.74
 6654.00     3.53
 6655.00     3.33
 6656.00     3.14
 6657.00     2.97
 6658.00     2.81
 6659.00     2.66
 6660.00     2.53
 6661.00     2.40
 6662.00     2.29
 6663.00     2.18
 6664.00     2.08
 6665.00     1.99
 6666.00     1.90
 6667.00     1.83
 6668.00     1.75
 6669.00     1.68
 6670.00     1.62
 6671.00     1.56
 6672.00     1.51
 6673.00     1.45
 6674.00     1.41
 6675.00     1.36
 6676.00     1.32
 6677.00     1.28
 6678.00     1.24
 6679.00     1.20
 6680.00     1.17
 6681.00     1.14
 6682.00     1.10
 6683.00     1.08
 6684.00     1.05
 6685.00     1.02
 6686.00     1.00
 6687.00     0.97
 6688.00     0.95
 6689.00     0.93
 6690.00     0.91
 6691.00     0.88
 6692.00     0.87
 6693.00     0.85
 6694.00     0.83
 6695.00     0.81
 6696.00     0.80
 6697.00     0.78
 6698.00     0.76
 6699.00     0.75
 6700.00     0.74
 6701.00     0.72
 6702.00     0.71
 6703.00     0.70
 6704.00     0.68
 6705.00     0.67
 6706.00     0.66
 6707.00     0.65
 6708.00     0.64
 6709.00     0.63
 6710.00     0.62
 6711.00     0.61
 6712.00     0.60
 6713.00     0.59
 6714.00     0.58
 6715.00     0.57
 6716.00     0.56
 6717.00     0.56
 6718.00     0.55
 6719.00     0.54
 6720.00     0.53
 6721.00     0.53
 6722.00     0.52
 6723.00     0.51
 6724.00     0.50
 6725.00     0.50
 6726.00     0.49
 6727.00     0.49
 6728.00     0.48
 6729.00     0.47
 6730.00     0.47
 6731.00     0.46
 6732.00     0.46
 6733.00     0.45
 6734.00     0.45
 6735.00     0.44
 6736.00     0.44
 6737.00     0.43
 6738.00     0.43
 6739.00     0.42
 6740.00     0.42
 6741.00     0.41
 6742.00     0.41
 6743.00     0.40
 6744.00     0.40
 6745.00     0.40
 6746.00     0.39
 6747.00     0.39
 6748.00     0.39
 6749.00     0.38
 6750.00     0.38
 6751.00     0.37
 6752.00     0.37
 6753.00     0.37
 6754.00     0.36
 6755.00     0.36
 6756.00     0.36
 6757.00     0.35
 6758.00     0.35
 6759.00     0.35
 6760.00     0.35
 6761.00     0.34
 6762.00     0.34
 6763.00     0.34
 6764.00     0.33
 6765.00     0.33
 6766.00     0.33
 6767.00     0.33
 6768.00     0.32
 6769.00     0.32
 6770.00     0.32
 6771.00     0.32
 6772.00     0.31
 6773.00     0.31
 6774.00     0.31
 6775.00     0.31
 6776.00     0.31
 6777.00     0.30
 6778.00     0.30
 6779.00     0.30
 6780.00     0.30
 6781.00     0.30
 6782.00     0.29
 6783.00     0.29
 6784.00     0.29
 6785.00     0.29
 6786.00     0.29
 6787.00     0.28
 6788.00     0.28
 6789.00     0.28
 6790.00     0.28
 6791.00     0.28
 6792.00     0.28
 6793.00     0.27
 6794.00     0.27
 6795.00     0.27
 6796.00     0.27
 6797.00     0.27
 6798.00     0.27
 6799.00     0.27
 6800.00     0.26
 6801.00     0.26
 6802.00     0.26
 6803.00     0.26
 6804.00     0.26
 6805.00     0.26
 6806.00     0.26
 6807.00     0.26
 6808.00     0.26
 6809.00     0.25
 6810.00     0.25
 6811.00     0.25
 6812.00     0.25
 6813.00     0.25
 6814.00     0.25
 6815.00     0.25
 6816.00     0.25
 6817.00     0.25
 6818.00     0.25
 6819.00     0.24
 6820.00     0.24
 6821.00     0.24
 6822.00     0.24
 6823.00     0.24
 6824.00     0.24
 6825.00     0.24
 6826.00     0.24
 6827.00     0.24
 6828.00     0.24
 6829.00     0.24
 6830.00     0.24
 6831.00     0.24
 6832.00     0.23
 6833.00     0.23
 6834.00     0.23
 6835.00     0.23
 6836.00     0.23
 6837.00     0.23
 6838.00     0.23
 6839.00     0.23
 6840.00     0.23
 6841.00     0.23
 6842.00     0.23
 6843.00     0.23
 6844.00     0.23
 6845.00     0.23
 6846.00     0.23
 6847.00     0.23
 6848.00     0.23
 6849.00     0.23
 6850.00     0.23
 6851.00     0.23
 6852.00     0.23
 6853.00     0.23
 6854.00     0.23
 6855.00     0.23
 6856.00     0.23
 6857.00     0.23
 6858.00     0.23
 6859.00     0.23
 6860.00     0.23
 6861.00     0.23
 6862.00     0.23
 6863.00     0.23
 6864.00     0.23
 6865.00     0.23
 6866.00     0.23
 6867.00     0.23
 6868.00     0.23
 6869.00     0.23
 6870.00     0.23
 6871.00     0.23
 6872.00     0.23
 6873.00     0.23
 6874.00     0.23
 6875.00     0.23
 6876.00     0.23
 6877.00     0.23
 6878.00     0.23
 6879.00     0.23
 6880.00     0.23
 6881.00     0.23
 6882.00     0.23
 6883.00     0.23
 6884.00     0.23
 6885.00     0.23
 6886.00     0.23
 6887.00     0.24
 6888.00     0.24
 6889.00     0.24
 6890.00     0.24
 6891.00     0.24
 6892.00     0.24
 6893.00     0.24
 6894.00     0.24
 6895.00     0.24
 6896.00     0.24
 6897.00     0.25
 6898.00     0.25
 6899.00     0.25
 6900.00     0.25
 6901.00     0.25
 6902.00     0.25
 6903.00     0.25
 6904.00     0.25
 6905.00     0.26
 6906.00     0.26
 6907.00     0.26
 6908.00     0.26
 6909.00     0.26
 6910.00     0.27
 6911.00     0.27
 6912.00     0.27
 6913.00     0.27
 6914.00     0.27
 6915.00     0.28
 6916.00     0.28
 6917.00     0.28
 6918.00     0.28
 6919.00     0.29
 6920.00     0.29
 6921.00     0.29
 6922.00     0.30
 6923.00     0.30
 6924.00     0.30
 6925.00     0.31
 6926.00     0.31
 6927.00     0.31
 6928.00     0.32
 6929.00     0.32
 6930.00     0.33
 6931.00     0.33
 6932.00     0.33
 6933.00     0.34
 6934.00     0.34
 6935.00     0.35
 6936.00     0.35
 6937.00     0.36
 6938.00     0.37
 6939.00     0.37
 6940.00     0.38
 6941.00     0.39
 6942.00     0.39
 6943.00     0.40
 6944.00     0.41
 6945.00     0.42
 6946.00     0.43
 6947.00     0.44
 6948.00     0.44
 6949.00     0.45
 6950.00     0.47
 6951.00     0.48
 6952.00     0.49
 6953.00     0.50
 6954.00     0.51
 6955.00     0.53
 6956.00     0.54
 6957.00     0.56
 6958.00     0.58
 6959.00     0.60
 6960.00     0.61
 6961.00     0.63
 6962.00     0.66
 6963.00     0.68
 6964.00     0.71
 6965.00     0.73
 6966.00     0.76
 6967.00     0.79
 6968.00     0.83
 6969.00     0.86
 6970.00     0.90
 6971.00     0.94
 6972.00     0.99
 6973.00     1.04
 6974.00     1.09
 6975.00     1.15
 6976.00     1.22
 6977.00     1.28
 6978.00     1.36
 6979.00     1.44
 6980.00     1.53
 6981.00     1.63
 6982.00     1.73
 6983.00     1.84
 6984.00     1.96
 6985.00     2.09
 6986.00     2.22
 6987.00     2.35
 6988.00     2.49
 6989.00     2.63
 6990.00     2.76
 6991.00     2.88
 6992.00     2.99
 6993.00     3.09
 6994.00     3.18
 6995.00     3.26
 6996.00     3.32
 6997.00     3.38
 6998.00     3.43
 6999.00     3.48
 7000.00     3.53
 7001.00     3.58
 7002.00     3.63
 7003.00     3.68
 7004.00     3.73
 7005.00     3.77
 7006.00     3.80
 7007.00     3.81
 7008.00     3.80
 7009.00     3.77
 7010.00     3.71
 7011.00     3.63
 7012.00     3.52
 7013.00     3.41
 7014.00     3.28
 7015.00     3.14
 7016.00     3.01
 7017.00     2.88
 7018.00     2.75
 7019.00     2.64
 7020.00     2.53
 7021.00     2.44
 7022.00     2.36
 7023.00     2.28
 7024.00     2.23
 7025.00     2.18
 7026.00     2.14
 7027.00     2.12
 7028.00     2.10
 7029.00     2.10
 7030.00     2.10
 7031.00     2.12
 7032.00     2.15
 7033.00     2.19
 7034.00     2.24
 7035.00     2.30
 7036.00     2.37
 7037.00     2.46
 7038.00     2.56
 7039.00     2.68
 7040.00     2.81
 7041.00     2.96
 7042.00     3.12
 7043.00     3.30
 7044.00     3.49
 7045.00     3.70
 7046.00     3.91
 7047.00     4.14
 7048.00     4.37
 7049.00     4.59
 7050.00     4.80
 7051.00     4.98
 7052.00     5.13
 7053.00     5.25
 7054.00     5.31
 7055.00     5.32
 7056.00     5.28
 7057.00     5.20
 7058.00     5.07
 7059.00     4.91
 7060.00     4.73
 7061.00     4.53
 7062.00     4.33
 7063.00     4.14
 7064.00     3.95
 7065.00     3.78
 7066.00     3.62
 7067.00     3.49
 7068.00     3.37
 7069.00     3.27
 7070.00     3.18
 7071.00     3.12
 7072.00     3.07
 7073.00     3.03
 7074.00     3.00
 7075.00     2.98
 7076.00     2.96
 7077.00     2.94
 7078.00     2.92
 7079.00     2.88
 7080.00     2.84
 7081.00     2.78
 7082.00     2.70
 7083.00     2.62
 7084.00     2.52
 7085.00     2.41
 7086.00     2.30
 7087.00     2.18
 7088.00     2.07
 7089.00     1.95
 7090.00     1.85
 7091.00     1.74
 7092.00     1.64
 7093.00     1.55
 7094.00     1.47
 7095.00     1.39
 7096.00     1.32
 7097.00     1.25
 7098.00     1.19
 7099.00     1.13
 7100.00     1.08
 7101.00     1.03
 7102.00     0.99
 7103.00     0.94
 7104.00     0.91
 7105.00     0.87
 7106.00     0.84
 7107.00     0.81
 7108.00     0.78
 7109.00     0.76
 7110.00     0.73
 7111.00     0.71
 7112.00     0.69
 7113.00     0.67
 7114.00     0.65
 7115.00     0.63
 7116.00     0.62
 7117.00     0.60
 7118.00     0.59
 7119.00     0.58
 7120.00     0.57
 7121.00     0.55
 7122.00     0.54
 7123.00     0.53
 7124.00     0.52
 7125.00     0.52
 7126.00     0.51
 7127.00     0.50
 7128.00     0.49
 7129.00     0.49
 7130.00     0.48
 7131.00     0.48
 7132.00     0.47
 7133.00     0.47
 7134.00     0.46
 7135.00     0.46
 7136.00     0.45
 7137.00     0.45
 7138.00     0.45
 7139.00     0.44
 7140.00     0.44
 7141.00     0.44
 7142.00     0.44
 7143.00     0.44
 7144.00     0.44
 7145.00     0.43
 7146.00     0.43
 7147.00     0.43
 7148.00     0.43
 7149.00     0.43
 7150.00     0.43
 7151.00     0.43
 7152.00     0.44
 7153.00     0.44
 7154.00     0.44
 7155.00     0.44
 7156.00     0.44
 7157.00     0.44
 7158.00     0.45
 7159.00     0.45
 7160.00     0.45
 7161.00     0.46
 7162.00     0.46
 7163.00     0.47
 7164.00     0.47
 7165.00     0.48
 7166.00     0.48
 7167.00     0.49
 7168.00     0.49
 7169.00     0.50
 7170.00     0.51
 7171.00     0.52
 7172.00     0.52
 7173.00     0.53
 7174.00     0.54
 7175.00     0.55
 7176.00     0.56
 7177.00     0.57
 7178.00     0.59
 7179.00     0.60
 7180.00     0.61
 7181.00     0.63
 7182.00     0.65
 7183.00     0.66
 7184.00     0.68
 7185.00     0.70
 7186.00     0.72
 7187.00     0.74
 7188.00     0.77
 7189.00     0.79
 7190.00     0.82
 7191.00     0.85
 7192.00     0.88
 7193.00     0.92
 7194.00     0.96
 7195.00     1.00
 7196.00     1.04
 7197.00     1.09
 7198.00     1.14
 7199.00     1.20
 7200.00     1.26
 7201.00     1.32
 7202.00     1.40
 7203.00     1.47
 7204.00     1.56
 7205.00     1.65
 7206.00     1.76
 7207.00     1.87
 7208.00     1.99
 7209.00     2.12
 7210.00     2.27
 7211.00     2.42
 7212.00     2.59
 7213.00     2.77
 7214.00     2.96
 7215.00     3.17
 7216.00     3.38
 7217.00     3.59
 7218.00     3.80
 7219.00     4.01
 7220.00     4.20
 7221.00     4.37
 7222.00     4.51
 7223.00     4.60
 7224.00     4.66
 7225.00     4.66
 7226.00     4.62
 7227.00     4.53
 7228.00     4.41
 7229.00     4.25
 7230.00     4.07
 7231.00     3.87
 7232.00     3.67
 7233.00     3.46
 7234.00     3.26
 7235.00     3.07
 7236.00     2.89
 7237.00     2.72
 7238.00     2.56
 7239.00     2.42
 7240.00     2.28
 7241.00     2.16
 7242.00     2.05
 7243.00     1.95
 7244.00     1.86
 7245.00     1.78
 7246.00     1.71
 7247.00     1.65
 7248.00     1.59
 7249.00     1.54
 7250.00     1.49
 7251.00     1.45
 7252.00     1.42
 7253.00     1.39
 7254.00     1.36
 7255.00     1.34
 7256.00     1.32
 7257.00     1.31
 7258.00     1.30
 7259.00     1.29
 7260.00     1.28
 7261.00     1.28
 7262.00     1.28
 7263.00     1.29
 7264.00     1.30
 7265.00     1.31
 7266.00     1.32
 7267.00     1.34
 7268.00     1.36
 7269.00     1.38
 7270.00     1.41
 7271.00     1.44
 7272.00     1.47
 7273.00     1.51
 7274.00     1.55
 7275.00     1.60
 7276.00     1.65
 7277.00     1.71
 7278.00     1.77
 7279.00     1.83
 7280.00     1.91
 7281.00     1.99
 7282.00     2.07
 7283.00     2.17
 7284.00     2.27
 7285.00     2.38
 7286.00     2.51
 7287.00     2.64
 7288.00     2.79
 7289.00     2.95
 7290.00     3.13
 7291.00     3.32
 7292.00     3.53
 7293.00     3.76
 7294.00     4.01
 7295.00     4.28
 7296.00     4.57
 7297.00     4.88
 7298.00     5.21
 7299.00     5.57
 7300.00     5.94
 7301.00     6.32
 7302.00     6.71
 7303.00     7.09
 7304.00     7.47
 7305.00     7.83
 7306.00     8.17
 7307.00     8.47
 7308.00     8.73
 7309.00     8.95
 7310.00     9.13
 7311.00     9.28
 7312.00     9.39
 7313.00     9.48
 7314.00     9.54
 7315.00     9.58
 7316.00     9.60
 7317.00     9.59
 7318.00     9.54
 7319.00     9.44
 7320.00     9.30
 7321.00     9.11
 7322.00     8.86
 7323.00     8.55
 7324.00     8.21
 7325.00     7.83
 7326.00     7.43
 7327.00     7.01
 7328.00     6.60
 7329.00     6.19
 7330.00     5.79
 7331.00     5.41
 7332.00     5.05
 7333.00     4.71
 7334.00     4.39
 7335.00     4.10
 7336.00     3.83
 7337.00     3.58
 7338.00     3.35
 7339.00     3.14
 7340.00     2.95
 7341.00     2.77
 7342.00     2.60
 7343.00     2.45
 7344.00     2.32
 7345.00     2.19
 7346.00     2.07
 7347.00     1.96
 7348.00     1.86
 7349.00     1.77
 7350.00     1.68
 7351.00     1.60
 7352.00     1.52
 7353.00     1.45
 7354.00     1.39
 7355.00     1.33
 7356.00     1.27
 7357.00     1.22
 7358.00     1.17
 7359.00     1.12
 7360.00     1.08
 7361.00     1.04
 7362.00     1.00
 7363.00     0.96
 7364.00     0.93
 7365.00     0.89
 7366.00     0.86
 7367.00     0.83
 7368.00     0.81
 7369.00     0.78
 7370.00     0.76
 7371.00     0.73
 7372.00     0.71
 7373.00     0.69
 7374.00     0.67
 7375.00     0.65
 7376.00     0.63
 7377.00     0.61
 7378.00     0.59
 7379.00     0.58
 7380.00     0.56
 7381.00     0.55
 7382.00     0.53
 7383.00     0.52
 7384.00     0.51
 7385.00     0.49
 7386.00     0.48
 7387.00     0.47
 7388.00     0.46
 7389.00     0.45
 7390.00     0.44
 7391.00     0.43
 7392.00     0.42
 7393.00     0.41
 7394.00     0.40
 7395.00     0.39
 7396.00     0.38
 7397.00     0.38
 7398.00     0.37
 7399.00     0.36
 7400.00     0.35
 7401.00     0.35
 7402.00     0.34
 7403.00     0.33
 7404.00     0.33
 7405.00     0.32
 7406.00     0.32
 7407.00     0.31
 7408.00     0.31
 7409.00     0.30
 7410.00     0.29
 7411.00     0.29
 7412.00     0.28
 7413.00     0.28
 7414.00     0.28
 7415.00     0.27
 7416.00     0.27
 7417.00     0.26
 7418.00     0.26
 7419.00     0.25
 7420.00     0.25
 7421.00     0.25
 7422.00     0.24
 7423.00     0.24
 7424.00     0.24
 7425.00     0.23
 7426.00     0.23
 7427.00     0.23
 7428.00     0.22
 7429.00     0.22
 7430.00     0.22
 7431.00     0.21
 7432.00     0.21
 7433.00     0.21
 7434.00     0.20
 7435.00     0.20
 7436.00     0.20
 7437.00     0.20
 7438.00     0.19
 7439.00     0.19
 7440.00     0.19
 7441.00     0.19
 7442.00     0.18
 7443.00     0.18
 7444.00     0.18
 7445.00     0.18
 7446.00     0.18
 7447.00     0.17
 7448.00     0.17
 7449.00     0.17
 7450.00     0.17
 7451.00     0.17
 7452.00     0.16
 7453.00     0.16
 7454.00     0.16
 7455.00     0.16
 7456.00     0.16
 7457.00     0.16
 7458.00     0.15
 7459.00     0.15
 7460.00     0.15
 7461.00     0.15
 7462.00     0.15
 7463.00     0.15
 7464.00     0.14
 7465.00     0.14
 7466.00     0.14
 7467.00     0.14
 7468.00     0.14
 7469.00     0.14
 7470.00     0.14
 7471.00     0.14
 7472.00     0.13
 7473.00     0.13
 7474.00     0.13
 7475.00     0.13
 7476.00     0.13
 7477.00     0.13
 7478.00     0.13
 7479.00     0.13
 7480.00     0.12
 7481.00     0.12
 7482.00     0.12
 7483.00     0.12
 7484.00     0.12
 7485.00     0.12
 7486.00     0.12
 7487.00     0.12
 7488.00     0.12
 7489.00     0.12
 7490.00     0.11
 7491.00     0.11
 7492.00     0.11
 7493.00     0.11
 7494.00     0.11
 7495.00     0.11
 7496.00     0.11
 7497.00     0.11
 7498.00     0.11
 7499.00     0.11
 7500.00     0.11
 7501.00     0.11
 7502.00     0.10
 7503.00     0.10
 7504.00     0.10
 7505.00     0.10
 7506.00     0.10
 7507.00     0.10
 7508.00     0.10
 7509.00     0.10
 7510.00     0.10
 7511.00     0.10
 7512.00     0.10
 7513.00     0.10
 7514.00     0.10
 7515.00     0.10
 7516.00     0.09
 7517.00     0.09
 7518.00     0.09
 7519.00     0.09
 7520.00     0.09
 7521.00     0.09
 7522.00     0.09
 7523.00     0.09
 7524.00     0.09
 7525.00     0.09
 7526.00     0.09
 7527.00     0.09
 7528.00     0.09
 7529.00     0.09
 7530.00     0.09
 7531.00     0.09
 7532.00     0.09
 7533.00     0.08
 7534.00     0.08

